Magnetic Field Strengths of the Synchrotron Self-Absorption Region in the Jet of CTA 102 During Radio Flares

CTA 102 is a blazar implying that its relativistic jet points towards Earth and emits synchrotron radiation produced by energetic particles gyrating in the magnetic field. This study aims to figure out the physical origins of radio flares in the jet, including the connection between the magnetic field and the radio flares. The dataset in the range 2.6-343.5 GHz was collected over a period of 5.5 years (2012 November 20-2018 September 23). During the data collection period, seven flares at 15 GHz with a range of the variability time-scale of roughly 26-171 days were detected. The quasi-simultaneous radio data were used to investigate the synchrotron spectrum of the source. We found that the synchrotron radiation is self-absorbed. The turnover frequency and the peak flux density of the synchrotron self-absorption (SSA) spectra are in the ranges of 42-167 GHz and 0.9-10.2 Jy, respectively. From the SSA spectra, we derived the SSA magnetic field strengths to be 9.20 mG, 12.28 mG, and 50.97 mG on 2013 December 24, 2014 February 28, and 2018 January 13, respectively. We also derived the equipartition magnetic field strengths to be in the range 24-109 mG. The equipartition magnetic field strengths are larger than the SSA magnetic field strengths in most cases, which indicates that particle energy mainly dominates in the jet. Our results suggest that the flares in the jet of CTA 102 originated due to particle acceleration. We propose the possible mechanisms of particle acceleration.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
